Local Order Average-Atom Interatomic Potentials

This article describes an extension to the effective Average-Atom (AA) method for random alloys to account for local ordering (short-range order) effects by utilizing information from partial radial distribution functions. The new Local Order Average-Atom (LOAA) method is rigorously derived based on statistical mechanics arguments and validated for non-stoichiometric binary 2D hexagonal crystals and 3D FeNiCr and NiAl alloys whose ground state is obtained through Monte Carlo sampling. Material properties for these alloys computed from atomistic simulations using standard interatomic potentials (IPs) exhibit a strong dependence on local ordering that is captured by simulations with effective LOAA IPs, but not the original AA method. The advantage of LOAA is that it requires smaller system sizes to achieve statistically converged results and therefore enables the simulation of complex materials, such as high-entropy alloys, at a fraction of the computational cost of standard IPs.

==> SM_LOAA_LAMMPS_code/Ni3Al/properties.dat <==
#  a0 , echo, c44-A  cprime-A
AA        3.56477049985805 -4.49673216195848 0.37168124129493663    0.48135320471101295         
TS        3.53316517523244 -4.63147795823976 0.40605384433820291    0.42460485927222180        
old-LOAA  3.54215798694842 -4.64084076923218 0.39844933405674965    0.52581652193748596        
LOAA      3.53427843651945 -4.63182337350356 0.40523593565740157    0.43173582973940938        
# unrelaxed
AA       3.56477049985805 -4.49673216195848  0.37168124132767844     0.48135320472283638     
TS       3.53316517523244 -4.63147795823976  0.40605384432183200  0.42460485927404079
old-LOAA 3.54215798694842 -4.64084076923218 0.39844933398126159    0.52581652196840878 
LOAA     3.53427843651945 -4.63182337350356  0.40523593571560923    0.43173582978397462


